Structural and Algorithmic Results for Stable Cycles and Partitions in the Roommates Problem

In the Stable Roommates problem, we seek a stable matching of the agents into pairs, in which no two agents have an incentive to deviate from their assignment. It is well known that a stable matching is unlikely to exist, but a stable partition always does and provides a succinct certificate for the unsolvability of an instance. Furthermore, apart from being a useful structural tool to study the problem, every stable partition corresponds to a stable half-matching, which has applications, for example, in sports scheduling and time-sharing. We establish new structural results for stable partitions and show how to enumerate all stable partitions and the cycles included in such structures efficiently. We also adapt optimality criteria from stable matchings to stable partitions and give complexity and approximability results for the problems of computing such "fair" and "optimal" stable partitions. Through this research, we contribute to a deeper understanding of stable partitions from a combinatorial point of view, as well as the computational complexity of computing "fair" or "optimal" stable half-matchings in practice, closing the gap between integral and fractional stable matchings and paving the way for further applications of stable partitions to unsolvable instances and computationally hard stable matching problems.

==> data/data.txt <==
n 1-cycles 3-cycles 5-cycles 7-cycles 9-cycles 11-cycles 13-cycles
4 1.0 1.0 0.0 0.0 0.0 0.0 0.0
6 0.8914 1.0347 0.0739 0.0 0.0 0.0 0.0
8 0.7532 1.1078 0.1333 0.0058 0.0 0.0 0.0
10 0.6377 1.1377 0.2004 0.0206 0.0036 0.0 0.0
12 0.5897 1.1092 0.2597 0.0331 0.0083 0.0 0.0
14 0.4776 1.1893 0.263 0.0592 0.0087 0.0022 0.0
16 0.4369 1.1461 0.3227 0.0757 0.0173 0.0007 0.0007
18 0.3605 1.1591 0.3629 0.1016 0.0159 0.0018 0.0006
20 0.3343 1.164 0.3507 0.1129 0.0323 0.0034 0.0023
22 0.2806 1.1765 0.3708 0.1195 0.0404 0.0144 0.0022
24 0.2505 1.126 0.413 0.1432 0.0516 0.0151 0.0016
26 0.2084 1.1232 0.4389 0.1638 0.0441 0.0159 0.0056
28 0.1807 1.1296 0.427 0.1718 0.073 0.0204 0.004
30 0.1647 1.13 0.4256 0.1801 0.078 0.0226 0.0053
32 0.152 1.1052 0.4331 0.203 0.073 0.0253 0.0084
34 0.1202 1.0907 0.4517 0.2033 0.0903 0.0366 0.0103
36 0.1101 1.0898 0.4527 0.2102 0.0807 0.0414 0.0117
38 0.0912 1.0725 0.4675 0.2121 0.1014 0.0403 0.0178
40 0.0952 1.0589 0.4703 0.2218 0.1006 0.0433 0.0115
42 0.0832 1.024 0.4973 0.2128 0.1072 0.0455 0.0265
44 0.074 1.0148 0.4795 0.2341 0.1169 0.0557 0.0257
46 0.0697 1.0326 0.4873 0.2277 0.1023 0.0633 0.0201
48 0.0557 1.0173 0.4844 0.2374 0.1218 0.0607 0.0215
50 0.0581 0.9903 0.4912 0.2348 0.129 0.0626 0.0328
52 0.048 1.0067 0.4562 0.2473 0.1363 0.057 0.0328
54 0.0416 0.9903 0.4724 0.2502 0.1281 0.0739 0.0319
56 0.0299 0.9912 0.472 0.2533 0.1323 0.0732 0.0369
58 0.0276 0.9883 0.4603 0.2416 0.1494 0.0781 0.0336
60 0.0291 0.9598 0.4817 0.272 0.131 0.0704 0.0392
62 0.0212 0.962 0.4847 0.2449 0.1401 0.0722 0.0524
64 0.0223 0.9465 0.4719 0.2662 0.1429 0.0834 0.0429
66 0.0268 0.9403 0.4556 0.268 0.1508 0.0852 0.0507
68 0.0215 0.9507 0.4324 0.2719 0.1541 0.0887 0.0471
70 0.02 0.9249 0.4671 0.2576 0.156 0.0916 0.0522
72 0.0137 0.9192 0.4591 0.2668 0.1587 0.0951 0.056
74 0.0151 0.8882 0.4773 0.2761 0.1593 0.091 0.0494
76 0.0172 0.8982 0.4649 0.259 0.1665 0.0965 0.0562
78 0.0102 0.9087 0.4639 0.2748 0.1499 0.0972 0.058
80 0.0126 0.8808 0.4816 0.2592 0.1618 0.102 0.0597
82 0.0085 0.877 0.4781 0.2832 0.1468 0.0987 0.0591
84 0.0089 0.8862 0.4629 0.2611 0.1652 0.0933 0.0579
86 0.0075 0.8872 0.4463 0.2698 0.1606 0.0987 0.067
88 0.0073 0.8782 0.4627 0.2591 0.1709 0.1012 0.0638
90 0.0075 0.855 0.4591 0.2791 0.1788 0.1021 0.0557
92 0.0093 0.8641 0.4376 0.2819 0.1647 0.1164 0.0649
94 0.0091 0.855 0.4456 0.2741 0.1668 0.1158 0.0733
96 0.0067 0.8634 0.4448 0.2595 0.1771 0.1127 0.0633
98 0.0056 0.8479 0.4565 0.2803 0.1588 0.1117 0.0664
100 0.0073 0.8332 0.4431 0.2862 0.1707 0.1093 0.0755
